Fraction of Stars in Clusters for the LEGUS Dwarf Galaxies

We study the young star cluster populations in 23 dwarf and irregular galaxies observed by the HST Legacy ExtraGalactic Ultraviolet Survey (LEGUS), and examine relationships between the ensemble properties of the cluster populations and those of their host galaxies: star formation rate (SFR) density ($\Sigma_{\rm SFR}$). A strength of this analysis is the availability of SFRs measured from temporally resolved star formation histories which provide the means to match cluster and host-galaxy properties on several timescales (1-10, 1-100, and 10-100~Myr). Nevertheless, studies of this kind are challenging for dwarf galaxies due to the small numbers of clusters in each system. We mitigate these issues by combining the clusters across different galaxies with similar $\Sigma_{\rm SFR}$ properties. We find good agreement with a well-established relationship ($M_{V}^{brightest}$-SFR), but find no significant correlations between $\Sigma_{\rm SFR}$ and the slopes of the cluster luminosity function, mass function, nor the age distribution. We also find no significant trend between the the fraction of stars in bound clusters at different age ranges ($\Gamma_{1-10}$, $\Gamma_{10-100}$, and $\Gamma_{1-100}$) and $\Sigma_{\rm SFR}$ of the host galaxy. Our data show a decrease in $\Gamma$ over time (from 1-10 to 10-100~Myr) suggesting early cluster dissolution, though the presence of unbound clusters in the youngest time bin makes it difficult to quantify the degree of dissolution. While our data do not exhibit strong correlations between $\Sigma_{\rm SFR}$ and ensemble cluster properties, we cannot rule out that a weak trend might exist given the relatively large uncertainties due to low number statistics and the limited $\Sigma_{\rm SFR}$ range probed.

==> tables/Lit.txt <==
\caption{The literature data used in Figures~\ref{fig:MvSFR} and Figure~\ref{fig:gammasig} are tabulated here, and include data from: \citet{adamo20},
\citet{chandar17},
\citet{johnson16},
\citet{lim15},
\citet{adamo15},
\citet{whitmore14a},
\citet{cook12},
\citet{silvavilla11},
\citet{Pasquali11},
\citet{adamo11c},
\citet{goddard10},
\citet{bastian08},
\citet{larsen02},
\citet{billett02},
\citet{larsenrichtler00},
\citet{Johnson00}.
 } \\


%\citet{adamo20}(leftward triangles in Figures) 
%\citet{chandar17}(downward triangles in Figures) 
%\citet{johnson16}(open hexagons in Figures) 
%\citet{lim15}(wide hexagons in Figures) 
%\citet{adamo15}(rightward triangles in Figures)
%\citet{whitmore14a}(open stars in Figures)
%\citet{cook12}(thin diamonds in Figures) 
%\citet{silvavilla11}(open squares in Figures) 
%\citet{Pasquali11}( in Figures) 
%\citet{adamo11c}(upward triangles in Figures) 
%\citet{goddard10}(open pentagons in Figures) 
%\citet{bastian08}(open circles in Figures) 
%\citet{larsen02}(wide diamonds in Figures) 
%\citet{billett02}(pluses in Figures) 
%\citet{larsenrichtler00}(x's in Figures) 
%\citet{Johnson00}(open octagons in Figures) 


==> tables/tabNclust.txt <==
\caption{}
